The Impact of Phase Equilibrium Cloud Models on GCM Simulations of GJ~1214b

We investigate the impact of clouds on the atmosphere of GJ~1214b using the radiatively-coupled, phase-equilibrium cloud model {\sc EddySed} coupled to the {\sc Unified Model} general circulation model. We find that, consistent with previous investigations, high metallicity ($100\times$ solar) and clouds with large vertical extents (a sedimentation factor of $f_\mathrm{sed} = 0.1$) are required to best match the observations, although metallicities even higher than those investigated here may be required to improve agreement further. We additionally find that in our case which best matches the observations ($f_\mathrm{sed}=0.1$), the velocity structures change relative to the clear sky case with the formation of a superrotating jet being suppressed, although further investigation is required to understand the cause of the suppression. The increase in cloud extent with $f_\mathrm{sed}$ results in a cooler planet due to a higher albedo, causing the atmosphere to contract. This also results in a reduced day-night contrast seen in the phase curves, although the introduction of cloud still results in a reduction of the phase offset. We additionally investigate the impact the the {\sc Unified Model}'s pseudo-spherical irradiation scheme on the calculation of heating rates, finding that the introduction of nightside shortwave heating results in slower mid-latitude jets compared to the plane parallel irradiation scheme used in previous works. We also consider the impact of a gamma distribution, as opposed to a log-normal distribution, for the distribution of cloud particle radii and find the impact to be relatively minor.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> referee_response.txt <==
We would like to thank the anonymous reviewer for their comments.  During the time since submission,   we have  investigated the stability of the flow in the 100x solar metallicity fsed=0.1 case by running the simulation for an extra 400 days, and added some discussion related to this.  We have also added an appendix discussing convergence and conservation within the model.  

Below are our responses to the specific issues raised by the reviewer:

*  Second paragraph of the Introduction section, about the photochemical haze: Steinrueck et al. (2021) did 3D simulations of photochemical hazes in the atmosphere of HD 189733b and shows that the general circulation does matter for how photochemical hazes affect the transmission spectroscopy.

Although we are aware of this paper,  in the second paragraph we are only attempting to survey previous work on GJ1214b so we have opted not to include a reference to Steinrueck et al.

* Some of the latest related work may be mentioned in the Introduction, e.g., Robbins-Blanch et al. (2022) coupled EddySed to post-process hot Jupiter GCMs.

We have added a short paragraph on the use of GCMs with clouds, beyond the discussion of GJ1214b in the first paragraph.

* Last paragraph of section 2.1, how much more stellar energy is absorbed by the atmosphere in the new pseudo-spherical irradiation scheme compared to the old scheme?

We have added an comment about this to Appendix A.   There is about a 6% difference in the total energy deposited in the atmosphere between the two schemes. 

* Section 2.2, Can you comment on the effect of latent heat and mean molecular weight variation associated with the condensation, especially in the high metallicity cases? Some of these have been shown in the context of brown dwarfs e.g., Tang et al. 2021, Tan & Showman 2017. If possible, can give some rough numbers of the density perturbations by these effects and compare them to the day-night horizontal density variations.

Latent heat:  This was investigated in Charnay et al. (2015) and they found that cloud particles remained suspended within the atmosphere, limiting evaporation.   We also note that the dayside temperatures are not sufficient to evaporate clouds leading to a cycling of the KCl/ZnS between vapor and solid states.   We have added a small discussion of this.

Molecular weight variation:  The effect of molecular weight variation was focused on water which is much more abundant.   KCl and ZnS, even in the 100x solar metallicity case are trace species and their condensation and possible rainout doesn't impact the mmw significantly.   To verify this, we calculated the mmw using the ATMO code with and without condensation and found a negligible impact.    We have opted not to comment on this in the manuscript.

* Section 2.3, please report the convergence of the model; is 1000 days sufficient to reach thermal equilibrium near the photosphere of GJ1214b?

We've added a discussion of this.

* Section 3.1.1, first paragraph, can you explain why the horizontal temperature variations in the 100x metallicity cases are larger than those in 1x metallicity cases?

The change in metallicity increases the opacity throughout the atmosphere resulting in the stellar irradiation being deposited higher in the less dense (and thus easier to heat) parts of the atmosphere.

* Section 3.1.2, first paragraph, can add that Lee et al. (2021) also show that the jet structure of canonical hot Jupiters is also sensitive to the radiative heating scheme used in their model. In the second paragraph, can add that high-latitude jets are also found in other sub-Neptune GCMs, e.g., Innes & Pierrehumbert (2022).

Reference to Lee et al. (2021) has been added in a footnote as the discussion in the referenced paragraph is about differences between models of GJ1214b.

Regarding the inclusion of a reference to Innes & Pierrehumbert (2022), Section 3.1.2 mentions the differences between models of GJ1214b.   I'm not sure how relevant it is that K2-18b also has high latitude jets.   


* Section 3.1.2, are there interesting features for the horizontal cloud distributions? If yes, may be worth showing some figures.

There aren't.  Text has been added to point this out.

* Section 3.2, first paragraph, is the post processing a line-by-line calculation or correlated-k calculation? It would be worth expanding a bit here to describe the methodology better (so readers don't need to go to another paper).

The radiative transfer calculations for the observables are done by the same routines that calculate the heating rates, only with a higher spectral resolution, so the details provided in the methods section still apply.  I have tried to make this clearer in the text.

* Section 3.2.1, can you calculate the phase curve for shorter wavelengths, especially those that can better probe reflected lights? What's the shape of the reflected light curve and can we detect it using existing instruments?


* Section 4, about the future direction, is there a plan to incorporate photochemical hazes?

We have included mention of hazes in the final paragraph of the conclusions section.    

* Figure 7 and 8, can you label the major absorbers (CH4, etc) for various absorption features in the panels?

We've added in the major gas-phase contributors to the transmission spectrum at the bottom of Figure 8.

* Appendix B, can you describe the differences between the gamma distribution to the log-normal distribution (basically better motivate why people use gamma distribution) and maybe show some comparisons of the two size distribution functions in the appendix.

Added a paragraph and a plot describing the differences.  Added a few extra lines to the introduction of the appendix as well.

* Figure A3 and B3, the label of the vertical axis is wrong.    

Fixed.

Other Changes Made

In the figures in Appendix A, changed "Spherical Irradiation" to "Pseudo-Spherical Irradiation"

In the previous draft, the comparison of the plane parallel and pseudo-spherical irradiation schemes had been done using a configuration slightly different from the one used in the rest of the paper.  We ran the comparison with the configuration used in the rest of the paper. It doesn't change the results in any major way, but makes the presentation simpler.

Regarding the size of the fonts in the figures, in cases where the text includes the sedimentation factor (f_sed) and the subscript gets rather small, we have increased the font size.

As we have made more than minor changes, we have held off on including a link to the final data repository until the referee has signed off on the manuscript.

